Right the docs: Characterising voice dataset documentation practices used in machine learning

Voice-enabled technology is quickly becoming ubiquitous, and is constituted from machine learning (ML)-enabled components such as speech recognition and voice activity detection. However, these systems don't yet work well for everyone. They exhibit bias - the systematic and unfair discrimination against individuals or cohorts of individuals in favour of others (Friedman & Nissembaum, 1996) - across axes such as age, gender and accent. ML is reliant on large datasets for training. Dataset documentation is designed to give ML Practitioners (MLPs) a better understanding of a dataset's characteristics. However, there is a lack of empirical research on voice dataset documentation specifically. Additionally, while MLPs are frequent participants in fairness research, little work focuses on those who work with voice data. Our work makes an empirical contribution to this gap. Here, we combine two methods to form an exploratory study. First, we undertake 13 semi-structured interviews, exploring multiple perspectives of voice dataset documentation practice. Using open and axial coding methods, we explore MLPs' practices through the lenses of roles and tradeoffs. Drawing from this work, we then purposively sample voice dataset documents (VDDs) for 9 voice datasets. Our findings then triangulate these two methods, using the lenses of MLP roles and trade-offs. We find that current VDD practices are inchoate, inadequate and incommensurate. The characteristics of voice datasets are codified in fragmented, disjoint ways that often do not meet the needs of MLPs. Moreover, they cannot be readily compared, presenting a barrier to practitioners' bias reduction efforts. We then discuss the implications of these findings for bias practices in voice data and speech technologies. We conclude by setting out a program of future work to address these findings -- that is, how we may "right the docs".

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

